Describe, Don't Ask: Caption-Driven On-Policy Distillation for Fine-Grained Visual Perception

Vision-language models (VLMs) often recognize fine-grained details more accurately in a relevant crop than in the full image. Multimodal on-policy distillation (OPD) methods exploit this by transferring the advantage of a crop-view teacher to a full-image student. However, their supervision relies on region-specific questions curated through an elaborate synthesis pipeline, which brings three weaknesses: (1) every region needs a question--answer pair written exclusively for it, locking training into costly QA curation that is hard to scale to unlabeled images; (2) all rollouts of a region answer the same question, so the teacher supervises only the details it asks about, leaving other visual elements in the region unsupervised; and (3) every question presupposes that its target exists, so the student becomes prone to answering even when the target is absent. In this paper, we study how to turn unlabeled images into broad visual supervision through multi-aspect self-description and privileged-view distillation, and propose CaptionOPD, which replaces tailored questions with a fixed set of image-agnostic caption prompts, ranging from general descriptions to focused captions of parts, colors, counts, text, and layout. The rollouts of a region receive different prompts, so the teacher supervises various aspects of the region. Moreover, because caption prompts mask the model to describe what is visible instead of querying a specific target, they avoid presupposing what the region contains. Using the model itself as the crop-view teacher, CaptionOPD requires no questions, no answers, and no larger model annotations: only images and region boxes. Experiments show that, trained on the same images and regions, CaptionOPD outperforms prior OPD methods across multiple fine-grained and general perception benchmarks.

==> figures/caption_opd_intro_comparison_sources.json <==
{
  "version": 2,
  "layout": "left-right; three image-region rows; per-input QA versus one shared pool",
  "artwork": "caption_handoff.drawio",
  "clock_photo": "/Users/haozhan/Downloads/api_use/\u7b54\u8fa9\u7d20\u6750/zoominc-clock-original.jpg",
  "prompt_pool_count": 11,
  "rollouts_per_input": 8,
  "example_allocations": [
    [
      "CAP",
      "CAP",
      "Part color",
      "Text",
      "Counting",
      "Texture",
      "Material",
      "Spatial layout"
    ],
    [
      "CAP",
      "CAP",
      "Detail color",
      "Attached items",
      "Category",
      "Text",
      "Material",
      "State"
    ],
    [
      "CAP",
      "CAP",
      "Part color",
      "Category",
      "Counting",
      "Texture",
      "Spatial layout",
      "State"
    ]
  ],
  "note": "Illustrative regions and allocations; response marks are schematic."
}
